Generalized Homogeneous Polynomials for Efficient Template-Based Nonlinear Invariant Synthesis

The template-based method is one of the most successful approaches to algebraic invariant synthesis. In this method, an algorithm designates a template polynomial p over program variables, generates constraints for p=0 to be an invariant, and solves the generated constraints. However, this approach often suffers from an increasing template size if the degree of a template polynomial is too high. We propose a technique to make template-based methods more efficient. Our technique is based on the following finding: If an algebraic invariant exists, then there is a specific algebraic invariant that we call a generalized homogeneous algebraic invariant that is often smaller. This finding justifies using only a smaller template that corresponds to a generalized homogeneous algebraic invariant. Concretely, we state our finding above formally based on the abstract semantics of an imperative program proposed by Cachera et al. Then, we modify their template-based invariant synthesis so that it generates only generalized homogeneous algebraic invariants. This modification is proved to be sound. Furthermore, we also empirically demonstrate the merit of the restriction to generalized homogeneous algebraic invariants. Our implementation outperforms that of Cachera et al. for programs that require a higher-degree template.

==> response.txt <==
First of all, we thank you for reading our paper.  We appreciate your
comments about the technical issues and the presentation of the paper.
We will consider all the comments in preparing the revised version.

We first try to address the issues that are pointed out by several
reviewers.

1. The current type system assigns the type \mathbf{1} to every
constant.  Reviewers B and D commented that this could be a
restriction in practice.  As mentioned in the paper (and as the
reviewer B points out), the current implementation tries to alleviate
this problem by treating a constant as a symbol and giving it a type
other than \mathbf{1}.  We could incorporate this extension to the
type system by allowing the domain of a type environment to include
constants.  Although we have not looked at the completeness, at least
the soundness holds even with this extension.  However, we prefer not
to do so because we need additional complications to the paper (e.g.,
whether 1*p can be identified with p and whether p+0 can be identified
with p.)

2. Reviewers A, C, and D commented about the experimental result.  We
agree that there is a large gap between the current benchmarks and a
practical program.  We used these benchmarks because we wanted to
compare our implementation with one by Cachera et al. [3], on which
our work is based. We consider conducting more experiments before
revising the paper.

3. Reviewers A and D asked why the greatest fixed point is used in the
collecting semantics instead of the least fixed point.  This is
because we are interested in partial correctness.  Recall the
intuition in the paper just after the definition of the collecting
semantics in Section 3: \sigma \in [[c]](S) if and only if executing c
from the state \sigma results in a state in S or c does not terminate
from the state \sigma.  If we used the least fixed point in the
semantics of a while loop, then only the initial states from which the
program terminates would be in the denotation of the loop.  For
example, consider the following program P that does not terminate for
any initial state: while (0=0) { skip }.  Then, [[P]](S) should be St
from the intuition above.  However, if the denotation of the while
loop were given by the least fixed point, then [[P]](S) would be
\emptyset.

4. Reviewers A, C, and D pointed out that the statement "In general, a
degree-d polynomial generally has as many as O(d^3) monomials" is
incorrect.  This was our mistake.  Thank you for pointing it out.  We
will correct the statement in the revised version.

The following is the response to each reviewer.

Reviewer A:

> The fact that the programming language under consideration is
> deterministic, and the limitations brought by this choice is not
> discussed; given that nondeterminism may be introduced through
> abstractions of program constructs not handled by the analysis, this
> may be an onerous restriction. Could you at least allow discrete
> yes/no nondeterministic choice? (I understand that programs with
> continuous choice are likely to have few algebraic invariants.)

Yes.  Extension with nondeterministic choice is straightforward.
The abstract semantics in Section 3 for a nondeterministic choice
should be
[[if * then c1 else c2]]^#_{Rem}(G) =
[[c1]]^#_{Rem}(G) \cup [[c2]]^#_{Rem}(G).
The other abstract semantics can be extended accordingly.  In fact,
the current implementation supports nondeterministic choice.

> I don't quite understand this algorithm. One constructs symbolic
> polynomials, then feeds the resulting constraints to a magical
> solver (whether ideal inclusion solver or Cachera's heuristic
> solver). The input to the magical solver is not described.

We will include some example-based explanation in the revised version.

> Section 6.1 begins by saying the algorithm "postpones the choice of
> a monomial order" but I do not see where this monomial order is
> eventually chosen.

In Example 7, this issue does not explicitly appear.  We also explain
this issue in the revised version.

> only at page 12 is this notion of "monomial of interest" referred
> to; presumably it is related to property targeted by the weakest
> liberal precondition computation?

This is correct.

Reviewer B:

> Why were some of the benchmarks from [13] omitted?

We have conducted experiments for the benchmarks used in [3], which
seems to use a part of the benchmarks in [13].

> Page 12 claims that for the experiments, you pass the g-degree of
> the monomial of interest.  What was the monomial of interest in the
> experiments?  Was the proposed technique able to prove the monomial
> of interest was an invariant?

In each benchmark, the implementation successfully inferred an
invariant that includes the passed monomial.  We will explain this
more in detail in the revised version.

> Algorithms 2 and 3 both involve an incomputable operation, which is
> to return all polynomials which satisfy the constraints.  What does
> the implementation actually do?  Return one?  Or can the proposed
> technique compute a basis for the ideal of invariant polynomials?

(We assume that this comment is about Algorithms 1 and 2.)  The
current implementation calculates one solution v of the generated
constraints using Grobner basis and returns v(g); it does not
enumerate polynomials.  One could compute a solution using the
heuristics proposed by Cachera et al [3].

> p9: In the definition of Rem_\gamma, why intersect with
> K[x1,..,x_n]_\Gamma?  Isn't G already a subset?

Rem_\Gamma itself here is defined so that it can be applied to any
subsets of K[x_1,\dots,x_n].  Its properties on a set of GH
polynomials are proved in Lemma 1 and Theorems 1 and 2.

Reviewer C:

> For the table, it would be good to report lines numbers of a similar
> metric on program size.

We will add this data in the revised version.

> I would have also liked to understand whether the authors follow [4]
> in terms of Remark 1 and whether this becomes a bottleneck on some
> of the benchmarks.

In the current experiment in Section 7, solving ideal-equality
constraints seems not so problematic.  The values of t_sol of Fastind
in Table 1 suggest the cost of the ideal-equality constraint solving.
In all the benchmarks, the constraints are solved in less than 1
seconds by a standard laptop.

> In terms of applicability, the authors do not state the assumptions
> on the numeric data types of variables.  I suppose it works for
> reals and rationals. It appears that the key rule for conditionals
> is no longer correct for, say, 32-bit integers, but could be
> weakened by dropping the information on a polynomial being non-zero.

We have not considered this issue.  Restriction to finite data is
important and nontrivial.  Although we do not have the answer at the
time of this response, we will consider it.

> A related question is how to deal with real-world programs that have
> some computations that conforms to the clean language used in the
> paper, but also has additional constructs that need to be abstracted
> before the presented analysis can be applied. Tools have been built
> to run analyses based on linear arithmetic (with inequalities) on C
> programs by doing abstraction. Are there tools that can abstract
> programs with data structures and generate programs in your
> fragment?

We are currently not aware of such tool.  Could you put some
references about analyzers based on linear inequalities?  We are
definitely interested in this direction!

Reviewer D:

> The assignment such as
> x = x0 + v0*t + 4.9 * t^2 - 0.5* e * t^2
> a = a + 9.8 - e
> will be quite troublesome unless you can somehow start to guess that
> 9.8 in second line has the dimensions m/s^2 and 4.9 is just half of
> 9.8.  If the type system has a way to handle these, I wonder how. I
> wonder what the type judgements will be.

(Please also take a look at the paragraph 1 of this response.)  If the
type system in Section 4 is applied, then the following types would be
assigned to each variable: x:T^2, x0:T^2, v0:T, t:T, e:\mathbf{1},
a:\mathbf{1}.  This type assignment does not reflect the intuition
behind this program.  Using the workaround described in Section 7, the
following type assignment would inferred: x:L, x0:L, v0:LT^{-1}, t:T,
4.9:LT^{-2}, 0.5:\mathbf{1}, e:LT^{-2}, a:LT^{-2}, 9.8:LT^{-2}.

> The heuristic that we choose a variable and all terms that are the
> same dimensions as the variable is a nice one.  However that is just
> a heuristic, it may not work. For instance, in a physical system
> there will be a conservation of momentum and conservation of energy
> invariant. These invariants will typically not coincide with the
> dimensions of any state variable in the system that may be expressed
> in position and velocity terms.  The magic here reduces to finding
> that dimension (eg., energy kg m^2/s^2) that has an invariant
> associated. Without knowing much in advance, we have to now iterate
> over all such dimensional terms of upto a given degree
> limit. Therefore, the savings are really obtained only if the number
> of such terms to explore is dwarfed by the number of system
> variables. Otherwise, it is not going to save much in terms of time.

This is an important issue.  At the time of writing, deciding which
dimension to be looked at is delegated to a user; automation is left
as future work.  For a program that models a physical phenomenon,
using a well-known conservation law is one good strategy.  For a
non-physical program, searching different dimensions in parallel may
work.

> Type inference algorithm is never explained. What are its
> properties? Does every program have a type judgement

We assumed the type inference algorithm Infer introduced by Kennedy
[10,11].  We will explain this in the revised version.  The algorithm
Infer is guaranteed to find a principal typing of a program [Section
3.2, 11].

As for typability of a program, the current type system can, at worst,
type any program by assigning type \mathbf{1} to every variable.  The
algorithm Infer finds one of the principal typing of a given program
[Section 3.2, 11].


==> responseSas2016.txt <==

First of all, we thank the reviewers for valuable comments.  The
attached PDF is the revision.  (Some of the comments, including the
overfulls of several lines, are yet to be reflected; we will reflect
them in the final version of the camera ready.)

The major revisions that we made are the following.

- We have added the definition of the type inference procedure in
  Section 4.2.  We have also added an example-based explanation of the
  behavior of the procedure.  This section also discusses the
  limitation of the current procedure.

- We have revised the explanation of the abstract semantics in Section
  3.  The paper explains why the case of if-then-else branches works.


==> reviewCav2016.txt <==
===========================================================================
                             CAV16 Review #47A
---------------------------------------------------------------------------
Paper #47: Generalized Homogeneous Polynomials for Efficient Template-Based
           Nonlinear Invariant Synthesis
---------------------------------------------------------------------------


                      Overall merit: C. Weak paper, though I will not fight
                                        strongly against it
                 Reviewer expertise: 2. Knowledgeable

                         ===== Paper summary =====

The article considers the search for inductive algebraic invariants: invariants of the form P(x,y,z...)=0 where x,y,z... are the program variables and P is a polynomial.
The article does NOT consider semialgebraic invariants P(x,y,z...)≥0 or >0; this is described as possible future work.

It improves upon an extant template-based approach for finding such invariants by combining it with dimensional analysis in order to limit the number of parameters in the template and thus the search space dimension. The programs under consideration handle quantities from the physical world.

Dimensional analysis, or "generalized homogeneity", consists in prohibiting additions between quantities of different dimensions (e.g. weight and speed) and in tracking the dimensionality of products (e.g. a distance divided by a time is a speed). The idea is that an invariant that violates dimensional homogeneity would have no physical meaning.

Furthermore, the article features a theorem stating that if an algebraic invariant exists then homogeneous algebraic invariants can be extracted from its homogeneous components.

Experimental results show some improvement in solving time in some cases out of a limited number of benchmarks.

                     ===== Comments for authors =====

OVERALL APPRECIATION
This is an incremental improvement to an extant analysis, based on a combination with another extant analysis. The scope of applicability is narrow (only a few example programs).

COMMENTARY

Expression:

The article is written in a very formal way, with many notations, including some introduced inlined in text. When reading definitions or statements, I often wondered what was meant, had to go back several pages to find terminology or notations... just to realize that what was meant was quite banal (e.g. substituting of parameters into a template).

Some terminology is introduced with higher mathematics than it could: for instance, the banal idea of associating one exponent per dimension (e.g. T^3 L^-2 for cubic times divided by square distance) is described as an Abelian group freely generated by a set.

I think this makes it much harder that it should be to understand the article.

At the same time, the article is not too clear!

Regarding program semantics:

It's not evident at first sight that a backward "weakest liberal precondition" analysis is used. The rationale for a greatest fixed point is referred to another article, and even in the other article it is not too clear.

The fact that the programming language under consideration is deterministic, and the limitations brought by this choice is not discussed; given that nondeterminism may be introduced through abstractions of program constructs not handled by the analysis, this may be an onerous restriction. Could you at least allow discrete yes/no nondeterministic choice? (I understand that programs with continuous choice are likely to have few algebraic invariants.)

Regarding the solving of constraints (Section 6):

I don't quite understand this algorithm. One constructs symbolic polynomials, then feeds the resulting constraints to a magical solver (whether ideal inclusion solver or Cachera's heuristic solver). The input to the magical solver is not described.

Section 6.1 begins by saying the algorithm "postpones the choice of a monomial order" but I do not see where this monomial order is eventually chosen.

Instead of a deluge of formal definitions, notations and vocabulary, I'd rather have a single real example worked out clearly step by step, including the final forms of the constraints fed to the solver.

Regarding heuristics:
There are several heuristics at work here:
- limitation of degree
- picking the g-degree of the "monomial of interest" (only at page 12 is this notion of "monomial of interest" referred to; presumably it is related to property targeted by the weakest liberal precondition computation?)
- Cachera's heuristics.
It's not quite clear how these heuristics impact completeness. The range of examples tried is a bit narrow...

REMARKS, TYPOS
p.3 why O(d³)? why exponent 3!?

page 13: a line overwrites the table

page 14: Regarding semialgebraic invariants and SDP, e.g.
http://arxiv.org/abs/1503.07025

SUGGESTED OTHER READINGS
Your ideas seem related to:

https://hal.inria.fr/hal-00668882v1/document
http://www.sciencedirect.com/science/article/pii/S0747717106000721

===========================================================================
                             CAV16 Review #47B
---------------------------------------------------------------------------
Paper #47: Generalized Homogeneous Polynomials for Efficient Template-Based
           Nonlinear Invariant Synthesis
---------------------------------------------------------------------------


                      Overall merit: B. Good paper, but I will not champion
                                        it
                 Reviewer expertise: 2. Knowledgeable

                         ===== Paper summary =====

This paper presents an approach to generating algebraic invariants for imperative programs.  The technique is based on the template-based technique introduced in [3], improving upon it by developing a method for reducing the size of templates when the polynomial degree is high.  While it's easy to see that simply using fewer monomials in the template polynomial is sound, it is not at all obvious how to reduce template size in a principled way.  The paper accomplishes this by leveraging a dimension type system to classify monomials into types, and using only well-typed ("generalized homogeneous") template polynomials.  The paper shows that well-typed template polynomials are complete in the sense that all invariant algebraic equations are implied by well-typed algebraic equations.  The paper shows how the technique can be automated, and provides an implementation and experimental results on a small set of benchmarks.

                     ===== Comments for authors =====

Pros:
- Polynomial invariant generation is a long-standing and difficult problem
- The paper is interesting and very well written
- The connection between dimension typing and algebraic invariant generation is brilliant.  Really cool.

Cons:
- The really nice theory in Section 4 doesn't seem to be apply very generally.  As mentioned in Section 7, constant terms are problematic for the dimension typing scheme (if for example x := x + 1 appears in the program, then the x must be assigned the g-degree 1).  This problem is solved in the implementation by treating constants as variables.  However, doing so destroys the guarantees from Section 4.  For example, in the program:
x = 0
while x != 10:
  (x,y) = (x+1, y+1)
The proposed technique cannot prove that x - y = 0 is a postcondition, because x-y is not GH or the sum of GH invariant zero polynomials (unless x and y are assigned the same g-degree, which they would be if the "patch" from Section 7 was not applied).  More generally, any initialized variable has g-degree 1, so any program without uninitialized variables does not benefit from the proposed technique (unless the patch is applied).

I like this paper and favor acceptance.  My score reflects the unfortunate outcome that the nice theory developed in the paper may not be broadly applicable.

Detailed comments:

Questions about the experiments:
- Why were some of the benchmarks from [13] omitted?
- Page 12 claims that for the experiments, you pass the g-degree of the monomial of interest.  What was the monomial of interest in the experiments?  Was the proposed technique able to prove the monomial of interest was an invariant?
- Algorithms 2 and 3 both involve an incomputable operation, which is to return all polynomials which satisfy the constraints.  What does the implementation actually do?  Return one?  Or can the proposed technique compute a basis for the ideal of invariant polynomials?

p2 "generates the constraints as an equations on the parameters" -> "generates the constraints on the parameters"?

p4: "S is a generator of I" -> "S is a basis of I" ... "every ideal I has a finite number of generators" -> "every ideal I has a finite basis" (there are infinitely many S such that <S> = I).

p6: "so that the operation is well-defined" -> "so that the operation is completely specified"?
example 2: [[.]]_Rem is undefined

p9: In the definition of Rem_\gamma, why intersect with K[x1,..,x_n]_\Gamma?  Isn't G already a subset?

Theorem 1: should be [[c]]^{#H}_{Rem,\Gamma}(G) = [[c]]^{#H}_{Rem}(G)

p10 bottom: I got stuck on the (A_i,G_i,C_i) notation (easy to miss)

===========================================================================
                             CAV16 Review #47C
---------------------------------------------------------------------------
Paper #47: Generalized Homogeneous Polynomials for Efficient Template-Based
           Nonlinear Invariant Synthesis
---------------------------------------------------------------------------


                      Overall merit: D. I will argue against the paper
                 Reviewer expertise: 2. Knowledgeable

                         ===== Paper summary =====

This paper presents an improvement to the previous analysis
[3] (Cahera, Jensen, JObin, Kirchner, Sci.Comp.Prog. 2014),
that discovers invariants of the form p(x1,...,xn)=0 for
programs with real variables whose assignment right hand
side is polynomial and each test condition states that a
polynomial is equal to zero (or the negation of this
condition). The improvement incorporates the idea of
physical dimensions, as used, for example, in high school
physics and formulated as a type system with principal
typing property previously [10,11].

                     ===== Comments for authors =====

This combination is very appealing, because it uses a fast
initial analysis to reduce the space of polynomial
invariants of interests. The paper argues that physical
dimensions appear even in programs that do directly model
physical phenomena, which is plausible.

I applaud the authors for calling their insight a "hack" and
I consider this to be an understatement. Or, perhaps many
other published papers should have admitted that what they
proposed is a hack.

The presentation appears to have been initially written as
if the polynomial degree was fixed to three, but later
generalized to any degree. However, in several places the
constant 3 remains, making presentation rather confusing and
is sometimes combined with typos.  For example, page 2 says
"In general, a degree-d polynomiall generally has as many as
O(d^3) monomials", which makes no sense to me at all.

Overall, the paper repeats much of the material of [3] and
the addition of a restricted set of polynomials appears
technically unsurprising. I would suggest abbreviating this
(say, give your new definition with Gamma and mention that
[3] did not do intersection with K[x1,...,xn]_Gamma). 
Use this space to include Proposition 1 from Appendix
into the body of the paper.

I would have also liked to see more discussion of assigning
degrees to constants, which seems as one way in which
this paper goes beyond the automation in [10,11].

The formatting of the bottom of page 13 is most unfortunate,
but this is not something a serious review should base
judgment on.

For the table, it would be good to report lines numbers
of a similar metric on program size.

Also, I was wondering if it was possible to come up with
additional benchmarks that this technique can address and
that are closer to the running time of the more challenging
benchmarks. I would also love to see source code of some of
the most impressive benchmarks in the paper or its appendix.

I would have also liked to understand whether the authors
follow [4] in terms of Remark 1 and whether this becomes a
bottleneck on some of the benchmarks.

In terms of applicability, the authors do not state the
assumptions on the numeric data types of variables.  I
suppose it works for reals and rationals. It appears that
the key rule for conditionals is no longer correct for, say,
32-bit integers, but could be weakened by dropping the
information on a polynomial being non-zero.

A related question is how to deal with real-world programs
that have some computations that conforms to the clean
language used in the paper, but also has additional
constructs that need to be abstracted before the presented
analysis can be applied. Tools have been built to run
analyses based on linear arithmetic (with inequalities) on C
programs by doing abstraction. Are there tools that can
abstract programs with data structures and generate programs
in your fragment?

===========================================================================
                             CAV16 Review #47D
---------------------------------------------------------------------------
Paper #47: Generalized Homogeneous Polynomials for Efficient Template-Based
           Nonlinear Invariant Synthesis
---------------------------------------------------------------------------


                      Overall merit: C. Weak paper, though I will not fight
                                        strongly against it
                 Reviewer expertise: 1. Expert

                         ===== Paper summary =====

The paper presents the idea of using a dimension type for inferring polynomial equality invariants of programs. The idea is to first infer a "dimension" for every variable that mimics the possible physical unit of the variable. Next, the approach looks for a generalized homogenous polynomials of a specific dimension. A key insight is that if a particular polynomial equality invariant exists, then there is in fact a polynomial equality which is generalized homogenous. The technique then restricts itself to a template whose monomials all have the type. Experimental results are over well known examples in this domain and impressive given the largest number of variables and degrees handled.

                     ===== Comments for authors =====

The paper is a very creative attempt to tackle an important problem in polynomial invariant synthesis: how to choose the template. It is well known that the number of monomials is exponential in the degree of the chosen template. This puts a hard limit on the scalability of the approach.  In this regard, the paper presents a very creative take that uses a type system to provide dimensions to the variables of the program and lift that to polynomials. This allows the authors to then choose just those terms in a template that correspond to a particular dimension.

I would have strongly supported this paper for CAV because it has a nice and creative idea at its core. However, sadly I will have to suggest that the authors revise this paper because it is just not ready. It looks like a paper that has been rushed for publication due to the poor typography: it is just very hard to read even by someone who knows the area well. The clarity is poor: the notation used is unnecessarily dense and which completely destroy my positive impression of the simple and elegant idea at the heart of this paper. Also, because of the bad presentation, numerous important issues are never discussed. Alternatively, if they are discussed, I could not catch them.


(A) Can every program be consistently typed according to the type system provided?

The authors presume somehow that every program can be typed.  I cannot see how. One of the problems in dimensional analysis coming from physics is that the constants need not be nondimensional.  For instance, I may choose to write 9.8 as the value of g and it has the dimension m/s^2. Let us say, I have a drag acceleration given by variable e (m/s^2).

The assignment such as 

x = x0 + v0*t + 4.9 * t^2 - 0.5* e * t^2 
a = a + 9.8 -e

will be quite troublesome unless you can somehow start to guess that 9.8 in second line has the dimensions m/s^2 and 4.9 is just half of 9.8 

If the type system has a way to handle these, I wonder how. I wonder what the type judgements will be.

(B) How do you choose which dimensions in \Gamma to explore?


The heuristic that we choose a variable and all terms that are the same dimensions as the variable is a nice one.  However that is just a heuristic, it may not work. For instance, in a physical system there will be a conservation of momentum and conservation of energy invariant. These invariants will typically not coincide with the dimensions of any state variable in the system that may be expressed in position and velocity terms.
The magic here reduces to finding that dimension (eg., energy  kg m^2/s^2) that has 
an invariant associated. Without knowing much in advance, we have to now iterate over all such dimensional terms of upto a given degree limit. Therefore, the savings are really obtained only if the number of such terms to explore is dwarfed by the number of system variables. Otherwise, it is not going to save much in terms of time.


(C) Presentation issues and pedantic issues that caught me up.

 -Degree $d$ polynomial on $n$ variable has $O(n^d)$ terms and not $d^3$ as stated. The calculation that follows it is correct, though.

- Why is the collecting semantics a greatest fixed point? I think it should still be a least fixed point for partial correctness. GFP semantics is correct but leads to very weak invariants. 

- Typesetting is very bad. It is perhaps hard for the authors to understand how hard the paper is to read. Not only is it hard, the way things are typeset, one has to read things over and over again to understand. Perhaps it is worth highlighting important things and skip over some details. Eg./ Fig 2, most typing rules are trivial except the rule for assignment. Why bother then presenting all the rules.

- Type inference algorithm is never explained. What are its properties? Does every program have a type judgement

- Table 1: is a mess. 

- The benchmark examples have remained the same for the past 10 years.  Besides the last 4 rows, the remaining are unworthy of attention for a paper such as this one.

- I do not buy that this technique will work for semi-algebraic invariants. The problem there is that they need not be homogenous and one can assign types to constants. I think these will be bigger problems for semialgebraic invariants.


==> sas2016review.txt <==
----------------------- REVIEW 1 ---------------------
PAPER: 43
TITLE: Generalized Homogeneous Polynomials for Efficient Template-Based Nonlinear Invariant Synthesis
AUTHORS: Kensuke Kojima, Minoru Kinoshita and Kohei Suenaga

OVERALL EVALUATION: 2 (accept)
REVIEWER'S CONFIDENCE: 3 (medium)

----------- Review -----------
This paper proposes a method to enhance the inference of polynomial equality invariants in programs. The main idea is to use dimensions (as in Physics), so as to restrict the set of polynomial candidates to only the well-typed ones (which are called homogeneous).

The analysis is then performed in two steps. A dimension type inference system maps each variable to a dimension so that each expression is consistent. Then, an abstract interpretation is used to collect homogeneous polynomial invariants.
The restriction to homogeneous polynomial is justified by the following completeness result. If a program is well typed, then, any polynomial invariant can be decomposed as a sum of homogeneous polynomials.

The authors have compared their approach to blind template methods.
The results are comparable when invariants have a small degree, and much faster when the invariant reaches higher degrees.

The paper is well written, although it could be necessary to polish the abstract and the introduction.
The rest of the paper is clear. The approach is elegant and original. The results are interesting and the reasoning not standards for the static analysis community.

I think that the topic is very interesting and that it fits the scope of the conference perfectly.

What is not so clear is how the framework behaves in the presence of constant propagation.
Let us say that I have a constant g equal to 9.81 and that the intended dimension for g is m.s^{-1}. Then, what happen if I replace the constant 'g' by its value in the whole program. My guess is that the type that will be inferred by the analysis will be less precise, and this would lead to many more homogeneous polynomial. At worst, we would get a flat type, in which all polynomials would be homogenous.
A discussion to explain what happen in this context would be welcome.

Page 4: the notion of unique ideal generated by a set is ill-defined.
To be unique, this ideal should be minimal for inclusion.

Page 6,8-12: there are a lot a line overflow. Please correct them.

Page 7: in Def1, \mathbb{N} should be replaced by \mathbb{Z}.

******************************************************************
** Summary of the Program Committee Discussion **
******************************************************************

There was a concern about the type inference, which is not described in the paper.

The PC thinks that it is important to:
1) explain the procedure for automatic type inference.
2) and also discuss about the two following issues and how the type inference procedure deals with them:
     a) what happens when the type inference synthesize a constraint of the form a^i = a^j with a dimension, i and j two distinct relative numbers
     b) what happens with constant propagation, that may hide the dimension of a constant variable.


----------------------- REVIEW 2 ---------------------
PAPER: 43
TITLE: Generalized Homogeneous Polynomials for Efficient Template-Based Nonlinear Invariant Synthesis
AUTHORS: Kensuke Kojima, Minoru Kinoshita and Kohei Suenaga

OVERALL EVALUATION: 1 (weak accept)
REVIEWER'S CONFIDENCE: 3 (medium)

----------- Review -----------
Based on the principle of quantity dimension, the paper proposes
  an effective heuristic for template selection in template-based
  non-linear invariant synthesis algorithms. After introduction,
  Section 2 gives preliminaries. The syntax, concrete and abstract
  semantics for a toy language in [3] are reviewed in Section 3.
  Generalized homogeneous polynomials inspired by the principle of
  quantity dimension are defined in Section 4. Section 5 presents a
  new abstract domain over generalized homogeneous polynomials.
  The non-linear invariant synthesis algorithm in [3] is modified for
  the new abstract domain in Section 6. Section 7 reports experimental
  results. Related work is discussed in Section 8. Section 9 concludes
  the presentation.

  One of the main difficulties in template-based invariant synthesis
  techniques is to choose templates. Fix a degree. The most general
  template of the fixed degree can express an arbitrary non-linear
  invariant of the same degree, but it often contains too many monomials
  to be solved efficiently. The authors borrow the idea of quantity
  dimension to find simpler templates. The proposed technique also has
  promising experimental results. It can also be useful to other
  non-linear invariant synthesis problems.

  Many non-linear invariant synthesis algorithms have been developed
  without using abstract interpretation. Theoretical guarantees such
  as soundness and completeness may not be proved for such
  algorithms. It would be interesting to see how effective the
  proposed technique is. Instead of using the most general template of
  degree d, one could consider generalized homogeneous polynomials.
  If templates in generalized homogeneous polynomials suffice to
  synthesize non-linear invariants, the performance of template-based
  approach can be greatly improved.

  minor comments:

  o line 2, paragraph 2, pp 2. One reference is missing.

  o line 2, pp 4. This justifies the use "use" ... --> remove

  o line -1, pp 4. "we" call ... --> "We"

  o line -3, pp 5. c_{fall} is not defined.

  o paragraph 1, pp 7. I actually can see why the remainder
  Rem([c_1]^#(G), p) is used in the then-branch. I do not see why
  p * [c_2]^#(G) is used in the else-branch. Why can't you simply use
  [c_2]^#(G) instead?

  o line -3, paragraph -2, pp 7. n_1, ... n_m \in Z, not N.

  o line -5, pp 14. sum of t_inf "+" t_sol --> "and"


----------------------- REVIEW 3 ---------------------
PAPER: 43
TITLE: Generalized Homogeneous Polynomials for Efficient Template-Based Nonlinear Invariant Synthesis
AUTHORS: Kensuke Kojima, Minoru Kinoshita and Kohei Suenaga

OVERALL EVALUATION: 0 (borderline paper)
REVIEWER'S CONFIDENCE: 5 (expert)

----------- Review -----------
Summary

The authors propose a method to generate nonlinear invariant of the form p=0
where p is a polynomial. The author base their method on templates. The template degree
is fixed and the coefficients associated to each monomial of the template p are then computed
using algebraic procedures and polynomial ideals. The algorithm presented in the paper is an
adaptation of Cachera et al algorithm that infers polynomial invariants for imperative programs
avoiding the use of Grobner bases (as did Sankaranarayanan et al in their polynomial templates approach).
Actually the notion of the template degree used in the paper is related to a physical idea : each program variable comes with
its quantity dimension (an unit) and we can add two quantities if and only they have the same quantity dimension. Fixing the degree here means that we decide of an interesting quantity dimension.
The authors propose in their adaptation the use of generalized homogeneous polynomials to reduce
the size of the problem involved in the polynomial template generation. The size reduction consists in only keeping
the monomials with the interesting dimension. The authors prove the relevance of their approach by comparing their result with
the benchmarks developed by Cachera et al.

Typos
-p3 : In the definition of the quantity dimension assignment \Gamma, where are x_0 and t_0?

-p6 and p10 : In the definition of "while p=0 do c" and  "while p\neq 0 do c" c_1 -> c

-p7 : In Def. 1, the exponents in the definition of GDeg_B are natural integers whereas in the examples,
they are (signed) integers. Please fix it.

-p9: The domain is obtained by replacing...(P(K[x_1,...x_n]),\sqsubseteq^\sharp)...why the order \sqsubseteq^\sharp is here?

-p11: First line tempalte -> template

-p12: In the definition of "if p=0 then c_1 else c_2" I think \lambda p is missing

Comments/Suggestions

The use of "units" to reduce the size of the templates generation problem is a new and a good idea. Based on the novelty, the paper deserves
to be published. However some parts of the paper must be clarified and based on this, the paper deserves to be rewritten and then resubmitted. For example, I miss a part or a section concerning the
quantity dimension. This tool must be clearly described to make the paper completely self-contained. The initialization of the dimension
is not discussed. The user has to provide the dimension of some variables or this procedure is fully automatic?  In the case of a
fully automatic procedure, can the authors explain how it works? I just saw an explanation for constant dimensions in the experiment
part. Other related question : did the authors try several degree assignments for a same program?
They say that they "pass the g-degree of the monomial of interest". Several choices are possible :
if we are interested in two variables which choice do we make?  Another related question : the polynomial assignments
of the program must be generalized homogeneous? If it is the case and if the dimension assignment is automatic, is it difficult to find
a non trivial dimension assignment that makes all polynomial assignments of the program generalized homogeneous with respect to the same quantity dimension?
When the program has not a physical meaning how the quantity dimensions are defined?
These remarks show how much the paper lacks a better discussion about quantity dimensions.

Furthermore, the set Rem() is not well-motivated. I think an explanation such as, to compute an invariant p=0, we have to solve equation of the form
(p=0 \and r=0)\implies p \circ T=0 and thus we replace this implication by p\circ T \in Rem(p,r). Indeed, p\circ T \in Rem(p,r) is a stronger assertion. Moreover, a theorem stating that every
solution g of the equation [[c]]_{Rem}^\sharp (g)=0 provides an invariant of the program g=0 should be clearly formulated. It is written
in the text but it should be more visible since this is the equation solved in the paper by Algorithm 2.

In future works, why do the authors not cite the SAS2015 paper

Assal\'e Adj\'e, Pierre-Lo\¨ic Garoche and Victor Magron
  "Property-based Polynomial Invariant Generation using Sums-of-Squares Optimization"

for a semi-algebraic invariant generation ?

Conclusion

A new idea to reduce the size of the problem of the polynomial invariant generation is developed in the paper. Nevertheless, I miss a better discussion about the
quantity dimension since it represents the novelty in this paper. The authors should clarify how the quantity dimension assignment is constructed or chosen. In the case
of programs without a physical meaning, how this assignment is constructed.

